Search for diboson resonances with boson-tagged jets in $pp$ collisions at $\sqrt{s}=13$ TeV with the ATLAS detector

Narrow resonances decaying into $WW$, $WZ$ or $ZZ$ boson pairs are searched for in 36.7 fb $^{-1}$ of proton-proton collision data at a centre-of-mass energy of $\sqrt{s}=13$ TeV recorded with the ATLAS detector at the Large Hadron Collider in 2015 and 2016. The diboson system is reconstructed using pairs of large-radius jets with high transverse momentum and tagged as compatible with the hadronic decay of high-momentum $W$ or $Z$ bosons, using jet mass and substructure properties. The search is sensitive to diboson resonances with masses in the range 1.2-5.0 TeV. No significant excess is observed in any signal region. Exclusion limits are set at the 95% confidence level on the production cross section times branching ratio to dibosons for a range of theories beyond the Standard Model. Model-dependent lower limits on the mass of new gauge bosons are set, with the highest limit set at 3.5 TeV in the context of mass-degenerate resonances that couple predominantly to bosons.

==> Metadata.txt <==
TITLE:
Search for diboson resonances with boson-tagged jets in $pp$ collisions at $\sqrt{s}=13$ TeV with the ATLAS detector

ABSTRACT:
Narrow resonances decaying into $WW$, $WZ$ or $ZZ$ boson pairs are searched for in 36.7 fb$^{-1}$ of proton--proton collision data at a centre-of-mass energy of $\sqrt{s}=13$ TeV recorded with the ATLAS detector at the Large Hadron Collider in 2015 and 2016. The diboson system is reconstructed using pairs of large-radius jets with high transverse momentum and tagged as compatible with the hadronic decay of high-momentum $W$ or $Z$ bosons, using jet mass and substructure properties. The search is sensitive to diboson resonances with masses in the range 1.2-5.0 TeV. No significant excess is observed in any signal region. Exclusion limits are set at the 95% confidence level on the production cross section times branching ratio to dibosons for a range of theories beyond the Standard Model. Model-dependent lower limits on the mass of new gauge bosons are set, with the highest limit set at 3.5 TeV in the context of mass-degenerate resonances that couple predominantly to bosons.

Comments:  40 pages in total, author list starts on page 24, 5 figures, 3 tables, published in Phys. Lett. B. All figures, including auxiliary figures, are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2016-19.


CERN Preprint: CERN-EP-2017-147


Keywords: LHC diboson resonance jet substructure

